Hardware-Algorithm Co-design Enabling Processing-in-Pixel-in-Memory (P2M) for Neuromorphic Vision Sensors

The high volume of data transmission between the edge sensor and the cloud processor leads to energy and throughput bottlenecks for resource-constrained edge devices focused on computer vision. Hence, researchers are investigating different approaches (e.g., near-sensor processing, in-sensor processing, in-pixel processing) by executing computations closer to the sensor to reduce the transmission bandwidth. Specifically, in-pixel processing for neuromorphic vision sensors (e.g., dynamic vision sensors (DVS)) involves incorporating asynchronous multiply-accumulate (MAC) operations within the pixel array, resulting in improved energy efficiency. In a CMOS implementation, low overhead energy-efficient analog MAC accumulates charges on a passive capacitor; however, the capacitor's limited charge retention time affects the algorithmic integration time choices, impacting the algorithmic accuracy, bandwidth, energy, and training efficiency. Consequently, this results in a design trade-off on the hardware aspect-creating a need for a low-leakage compute unit while maintaining the area and energy benefits. In this work, we present a holistic analysis of the hardware-algorithm co-design trade-off based on the limited integration time posed by the hardware and techniques to improve the leakage performance of the in-pixel analog MAC operations.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

